Image biomarker standardisation initiative

The image biomarker standardisation initiative (IBSI) is an independent international collaboration which works towards standardising the extraction of image biomarkers from acquired imaging for the purpose of high-throughput quantitative image analysis (radiomics). Lack of reproducibility and validation of high-throughput quantitative image analysis studies is considered to be a major challenge for the field. Part of this challenge lies in the scantiness of consensus-based guidelines and definitions for the process of translating acquired imaging into high-throughput image biomarkers. The IBSI therefore seeks to provide image biomarker nomenclature and definitions, benchmark data sets, and benchmark values to verify image processing and image biomarker calculations, as well as reporting guidelines, for high-throughput image analysis.

==> Chapters/Captions.txt <==
Grey-level co-occurrence matrices extracted from the x-y plane (2D) of the digital phantom using Chebyshev distance 1. \textit{d} indicates the direction in $(x,y,z)$ coordinates.
Merged grey-level co-occurrence matrices extracted from the x-y plane (2D) of the digital phantom using Chebyshev distance 1.
Grey-level co-occurrence matrices extracted volumetrically (3D) from the digital phantom using Chebyshev distance 1. \textit{d} indicates the direction in $(x,y,z)$ coordinates.
Merged grey-level co-occurrence matrix extracted volumetrically (3D) from the digital phantom using Chebyshev distance 1.
Grey-level run length matrices extracted from the x-y plane (2D) of the digital phantom. \textit{d} indicates the direction in $(x,y,z)$ coordinates.
Merged grey-level run length matrices extracted from the x-y plane (2D) of the digital phantom.
Grey-level run length matrices extracted volumetrically (3D) from the digital phantom. \textit{d} indicates the direction in $(x,y,z)$ coordinates.
Merged grey-level run length matrix extracted volumetrically (3D) from the digital phantom.
Grey level size zone matrices extracted from the x-y plane (2D) of the digital phantom.
Grey level size zone matrix extracted volumetrically (3D) from the digital phantom.
Neighbourhood grey tone difference matrices extracted from the x-y plane (2D) of the digital phantom using Chebyshev distance 1.
Neighbourhood grey tone difference matrix extracted volumetrically (3D) from the digital phantom using Chebyshev distance 1.
Grey level distance zone matrices extracted from the x-y plane (2D) of the digital phantom.
Grey level distance zone matrix extracted volumetrically (3D) from the digital phantom.
Neighbouring grey level dependence matrices extracted from the x-y plane (2D) of the digital phantom using Chebyshev distance 1 and coarseness 0.
Neighbouring grey level dependence matrix extracted volumetrically (3D) from the digital phantom using Chebyshev distance 1 and coarseness 0.

==> Chapters/biCubic_Example_Image.csv <==
1,2,2,2,2,3
1,1,2,2,3,3
1,2,2,3,3,3
4,3,2,4,3,1
4,3,2,3,3,2
4,2,1,2,3,3


==> Chapters/biCubic_Example_ROI.csv <==
0,0,0,1,1,0
0,0,1,1,1,0
0,1,1,1,0,0
0,1,1,0,0,0
0,0,0,0,0,0
0,0,0,0,0,0


==> reference_values/ivh_auc.txt <==
\vspace{2mm}
\begin{table}[ht]
\centering
\small
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Mon Dec 02 12:24:58 2019
\begin{tabular}{cccc}
  \toprule
{\textbf{data}} & {\textbf{value}} & {\textbf{tol.}} & {\textbf{consensus}} \\ 
  \midrule
dig. phantom & 0.32 & \textemdash & strong \\ 
  config. A & \textemdash & \textemdash & moderate \\ 
  config. B & \textemdash & \textemdash & moderate \\ 
  config. C & 0.681 & 0.003 & strong \\ 
  config. D & 0.563 & 0.012 & strong \\ 
  config. E & 0.663 & 0.006 & moderate \\ 
   \bottomrule
\end{tabular}

\caption{Reference values for the \textit{area under the IVH curve} feature. Unset values (\textemdash) indicate the lack of reference values.}
\end{table}
\FloatBarrier


==> reference_values/morph_area_dens_ombb.txt <==
\vspace{2mm}
\begin{table}[ht]
\centering
\small
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Mon Dec 02 12:24:58 2019
\begin{tabular}{cccc}
  \toprule
{\textbf{data}} & {\textbf{value}} & {\textbf{tol.}} & {\textbf{consensus}} \\ 
  \midrule
dig. phantom & 0.866 & 0.005 & moderate \\ 
  config. A & \textemdash & \textemdash & weak \\ 
  config. B & \textemdash & \textemdash & weak \\ 
  config. C & \textemdash & \textemdash & weak \\ 
  config. D & \textemdash & \textemdash & weak \\ 
  config. E & 0.69 & 0.002 & moderate \\ 
   \bottomrule
\end{tabular}

\caption{Reference values for the \textit{area density (OMBB)} feature. Unset values (\textemdash) indicate the lack of reference values.}
\end{table}
\FloatBarrier


==> reference_values/morph_vol_dens_ombb.txt <==
\vspace{2mm}
\begin{table}[ht]
\centering
\small
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Mon Dec 02 12:24:59 2019
\begin{tabular}{cccc}
  \toprule
{\textbf{data}} & {\textbf{value}} & {\textbf{tol.}} & {\textbf{consensus}} \\ 
  \midrule
dig. phantom & 0.869 & 0.005 & moderate \\ 
  config. A & \textemdash & \textemdash & weak \\ 
  config. B & \textemdash & \textemdash & weak \\ 
  config. C & \textemdash & \textemdash & weak \\ 
  config. D & \textemdash & \textemdash & weak \\ 
  config. E & \textemdash & \textemdash & weak \\ 
   \bottomrule
\end{tabular}

\caption{Reference values for the \textit{volume density (OMBB)} feature. Unset values (\textemdash) indicate the lack of reference values.}
\end{table}
\FloatBarrier

